Dissecting the active galactic nucleus in Circinus IV. MUSE NFM observations unveil a tuning-fork ionised gas morphology

We present the ionised gas outflow morphology in the Circinus galaxy using the Narrow Field Mode (NFM) of the MUSE instrument on board the Very Large Telescope (VLT). The NFM observations provide a spatial resolution of $\sim$0.1", corresponding to a physical scale of $\sim$2 pc, one of the highest spatial resolution achievable using ground-based AO-assisted observations in the optical wavelengths. The MUSE observations reveal a collimated clumpy outflow profile originating near the AGN location and extending up to 1.5" ($\sim$30 pc) in the NW direction. The collimated structure then fragments into two filaments, giving the entire outflowing gas a ``tuning-fork'' morphology. These structures remain undetected in the lower spatial resolution MUSE Wide Field Mode data. We explain the origin of this tuning-fork structure to the interaction of the outflow with a dense clump in the interstellar medium (ISM) as the outflow propagates outward. The origin of the collimated structure itself could be from jet-ISM interactions on small scales. These observations also provide evidence to the origin of the ionised gas filaments previously observed in the Circinus galaxy out to kiloparsec scales. We find instantaneous and time-averaged mass outflow rates of 10$^{-2}$ M$_{\odot}$ yr$^{-1}$ and 10$^{-4}$ M$_{\odot}$ yr$^{-1}$, respectively. Based on the star formation rate in the Circinus galaxy reported in the literature, the observed ionised outflows are not expected to regulate star formation within the $\sim$100 pc scales probed by the NFM data.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
